The ALMA REBELS survey: obscured star formation in massive Lyman-break galaxies at z = 4-8 revealed by the IRX-$\beta$ and $M_{\star}$ relations

We investigate the degree of dust obscured star formation in 49 massive (${\rm log}_{10}(M_{\star}/{\rm M}_{\odot})>9$) Lyman-break galaxies (LBGs) at $z = 6.5$-$8$ observed as part of the ALMA Reionization Era Bright Emission Line Survey (REBELS) large program. By creating deep stacks of the photometric data and the REBELS ALMA measurements we determine the average rest-frame UV, optical and far-infrared (FIR) properties which reveal a significant fraction ($f_{\rm obs} = 0.4$-$0.7$) of obscured star formation, consistent with previous studies. From measurements of the rest-frame UV slope, we find that the brightest LBGs at these redshifts show bluer ($\beta \simeq -2.2$) colours than expected from an extrapolation of the colour-magnitude relation found at fainter magnitudes. Assuming a modified blackbody spectral-energy distribution (SED) in the FIR (with dust temperature of $T_{\rm d} = 46\,{\rm K}$ and $\beta_{\rm d} = 2.0$), we find that the REBELS sources are in agreement with the local ''Calzetti-like'' starburst Infrared-excess (IRX)-$\beta$ relation. By reanalysing the data available for 108 galaxies at $z \simeq 4$-$6$ from the ALPINE ALMA large program using a consistent methodology and assumed FIR SED, we show that from $z \simeq 4$-$8$, massive galaxies selected in the rest-frame UV have no appreciable evolution in their derived IRX-$\beta$ relation. When comparing the IRX-$M_{\star}$ relation derived from the combined ALPINE and REBELS sample to relations established at $z < 4$, we find a deficit in the IRX, indicating that at $z > 4$ the proportion of obscured star formation is lower by a factor of $\gtrsim 3$ at a given a $M_{\star}$. Our IRX-$\beta$ results are in good agreement with the high-redshift predictions of simulations and semi-analytic models for $z \simeq 7$ galaxies with similar stellar masses and SFRs.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
